A Study of Forward-Forward Algorithm for Self-Supervised Learning

Self-supervised representation learning has seen remarkable progress in the last few years, with some of the recent methods being able to learn useful image representations without labels. These methods are trained using backpropagation, the de facto standard. Recently, Geoffrey Hinton proposed the forward-forward algorithm as an alternative training method. It utilizes two forward passes and a separate loss function for each layer to train the network without backpropagation. In this study, for the first time, we study the performance of forward-forward vs. backpropagation for self-supervised representation learning and provide insights into the learned representation spaces. Our benchmark employs four standard datasets, namely MNIST, F-MNIST, SVHN and CIFAR-10, and three commonly used self-supervised representation learning techniques, namely rotation, flip and jigsaw. Our main finding is that while the forward-forward algorithm performs comparably to backpropagation during (self-)supervised training, the transfer performance is significantly lagging behind in all the studied settings. This may be caused by a combination of factors, including having a loss function for each layer and the way the supervised training is realized in the forward-forward paradigm. In comparison to backpropagation, the forward-forward algorithm focuses more on the boundaries and drops part of the information unnecessary for making decisions which harms the representation learning goal. Further investigation and research are necessary to stabilize the forward-forward strategy for self-supervised learning, to work beyond the datasets and configurations demonstrated by Geoffrey Hinton.

==> forward-forward-ssl/data/cl_rotation_mnist_bp-ce.csv <==
Wall time,Step,Value
1678200316.9079175,0,0.8847000598907471
1678200321.3157437,1,0.8998997807502747
1678200326.0338938,2,0.9138999581336975
1678200330.5514703,3,0.909800112247467
1678200335.9778807,4,0.9178998470306396
1678200341.576582,5,0.9223998188972473
1678200346.9656374,6,0.9201000928878784
1678200352.3619845,7,0.9156999588012695
1678200357.6907442,8,0.9246000647544861
1678200363.3057356,9,0.9267000555992126
1678200368.7025268,10,0.9229001402854919
1678200374.2905648,11,0.9205999374389648
1678200379.9581633,12,0.9337998032569885
1678200385.2626393,13,0.9163999557495117
1678200390.912637,14,0.924299955368042
1678200396.3480365,15,0.9220999479293823
1678200401.940814,16,0.9193999171257019
1678200407.2976916,17,0.9234998822212219
1678200412.907187,18,0.929900050163269
1678200418.5894897,19,0.9249999523162842
1678200423.962819,20,0.9202999472618103
1678200429.5650144,21,0.9176999926567078
1678200434.9655762,22,0.9247000813484192
1678200440.4759114,23,0.9211999177932739
1678200445.903094,24,0.9234998226165771
1678200451.4858813,25,0.9153999090194702
1678200457.0363529,26,0.9293000102043152
1678200462.6099873,27,0.9139999151229858
1678200468.2231221,28,0.9238998889923096
1678200473.6015549,29,0.9168999195098877
1678200479.2177963,30,0.9253999590873718
1678200484.6610544,31,0.9204999804496765
1678200490.2956855,32,0.9154000878334045
1678200495.5824924,33,0.9223998785018921
1678200501.2425754,34,0.9211999177932739
1678200506.8916707,35,0.9201998114585876
1678200512.2898521,36,0.923500120639801
1678200517.927459,37,0.9277999401092529
1678200523.3322864,38,0.9254998564720154
1678200528.9493499,39,0.9288999438285828
1678200534.4757962,40,0.9195999503135681
1678200540.1950815,41,0.9213998317718506
1678200545.7388606,42,0.9234000444412231
1678200551.3337352,43,0.9228999018669128
1678200556.9746053,44,0.9198998808860779
1678200562.487772,45,0.913599967956543
1678200568.048152,46,0.9165999293327332
1678200573.4820774,47,0.914099931716919
1678200579.1270216,48,0.9198999404907227
1678200584.4020083,49,0.9301002025604248
1678200590.034409,50,0.9289000630378723
1678200595.5402606,51,0.926099956035614
1678200601.0038998,52,0.9151999950408936
1678200606.660988,53,0.9238999485969543
1678200612.1201222,54,0.9271001219749451
1678200617.7501848,55,0.9310998916625977
1678200623.1472433,56,0.9190000891685486
1678200628.8777375,57,0.9336000084877014
1678200635.4186676,58,0.9201000928878784
1678200641.2207024,59,0.9202999472618103
1678200647.4597745,60,0.9197999238967896
1678200653.6984642,61,0.914900004863739
1678200659.2649672,62,0.916900098323822
1678200664.8196306,63,0.9209998846054077
1678200670.8985467,64,0.9189999103546143
1678200676.1424031,65,0.9203999638557434
1678200681.7717826,66,0.9209000468254089
1678200687.3197317,67,0.9120999574661255
1678200692.925571,68,0.9266999363899231
1678200698.5515828,69,0.9271000623703003
1678200703.927242,70,0.9226998090744019
1678200709.68646,71,0.9194998741149902
1678200715.088642,72,0.9269001483917236
1678200720.68715,73,0.9267999529838562
1678200726.2746928,74,0.9291999340057373
1678200731.7686286,75,0.9089999794960022
1678200737.3612475,76,0.9251000881195068
1678200742.8809216,77,0.9267000555992126
1678200748.346128,78,0.9294998645782471
1678200753.6925187,79,0.9204001426696777
1678200759.3002932,80,0.9108002185821533
1678200764.574549,81,0.9259999394416809
1678200770.177009,82,0.9252001047134399
1678200775.9991252,83,0.9155998826026917
1678200781.5915542,84,0.9048999547958374
1678200787.130558,85,0.9152999520301819
1678200792.613268,86,0.9273000359535217
1678200798.3049743,87,0.9117999076843262
1678200803.6390452,88,0.929900050163269
1678200809.2793107,89,0.9276001453399658
1678200814.7478883,90,0.9281998872756958
1678200820.255898,91,0.9209001660346985
1678200825.8334723,92,0.9278001189231873
1678200831.2046044,93,0.9153999090194702
1678200836.7746594,94,0.9056000113487244
1678200842.1725302,95,0.927600085735321
1678200847.7917705,96,0.9133999347686768
1678200853.244203,97,0.9262999296188354
1678200858.7145765,98,0.9283000826835632
1678200864.3425682,99,0.9199000597000122
1678200869.9504223,100,0.9284000396728516
1678200875.379269,101,0.9221001267433167
1678200880.803161,102,0.917699933052063
1678200886.4280958,103,0.9058997631072998
1678200891.7108116,104,0.9242000579833984
1678200897.3157194,105,0.9255998730659485
1678200902.8497896,106,0.9225999712944031
1678200908.2642896,107,0.9297998547554016
1678200913.772059,108,0.9179999828338623
1678200919.213849,109,0.9198999404907227
1678200924.8097227,110,0.9306998252868652
1678200930.0158024,111,0.9316999316215515
1678200935.7190907,112,0.9311999082565308
1678200941.4293826,113,0.9210999608039856
1678200946.817716,114,0.9267998933792114
1678200952.4870987,115,0.9218999147415161
1678200957.8540268,116,0.9254000782966614
1678200963.3620706,117,0.925899863243103
1678200968.7468226,118,0.9278998970985413
1678200974.3654768,119,0.9238998889923096
1678200979.7783375,120,0.9271999001502991
1678200985.3432276,121,0.9333999156951904
1678200990.9838543,122,0.9209998250007629
1678200996.552636,123,0.9201998710632324
1678201002.0535254,124,0.92249995470047
1678201007.4835718,125,0.925800085067749
1678201013.0933125,126,0.934700071811676
1678201018.370563,127,0.913599967956543
1678201024.0877059,128,0.929999828338623
1678201029.6301785,129,0.9348000288009644
1678201035.225018,130,0.9260001182556152
1678201040.8652177,131,0.9265998601913452
1678201046.6663694,132,0.9210999608039856
1678201052.3046706,133,0.9327998757362366
1678201057.7467048,134,0.9285000562667847
1678201063.452686,135,0.9373000264167786
1678201068.7642348,136,0.9256000518798828
1678201074.4401853,137,0.9283998012542725
1678201079.999989,138,0.9144001007080078
1678201085.749873,139,0.9265000224113464
1678201091.2383647,140,0.9197999238967896
1678201096.690085,141,0.9247998595237732
1678201102.3490064,142,0.924099862575531
1678201107.575953,143,0.9333000183105469
1678201113.1940978,144,0.9326998591423035
1678201118.687516,145,0.9252999424934387
1678201124.2373064,146,0.9272000789642334
1678201129.9169972,147,0.9276999235153198
1678201135.4942698,148,0.9151999354362488
1678201141.0241983,149,0.914199948310852
1678201146.3832226,150,0.9319000244140625
1678201151.9863398,151,0.9262998104095459
1678201157.338909,152,0.9233000874519348
1678201162.8313851,153,0.9227998852729797
1678201168.5217018,154,0.9237999320030212
1678201174.0715673,155,0.9237999320030212
1678201179.5103266,156,0.9280998706817627
1678201184.8953831,157,0.9295000433921814
1678201190.527805,158,0.921000063419342
1678201195.8592966,159,0.9270999431610107
1678201201.5326264,160,0.931999921798706
1678201207.1848807,161,0.9234999418258667
1678201212.7339315,162,0.9386001229286194
1678201218.3486197,163,0.9380998015403748
1678201223.7963688,164,0.9393001198768616
1678201229.4072607,165,0.9272001385688782
1678201234.7001565,166,0.924299955368042
1678201240.2646148,167,0.9207999110221863
1678201245.7447507,168,0.9327999949455261
1678201251.1740232,169,0.9291999340057373
1678201256.7429397,170,0.9293001294136047
1678201262.2515125,171,0.9315998554229736
1678201267.708007,172,0.9283000230789185
1678201273.1179576,173,0.9300999045372009
1678201278.7221727,174,0.9234999418258667
1678201284.2732124,175,0.9177001118659973
1678201290.323211,176,0.9333000183105469
1678201295.8953445,177,0.9226998686790466
1678201301.4224606,178,0.9265000820159912
1678201306.9789004,179,0.9259002208709717
1678201312.4674551,180,0.9258000254631042
1678201318.3250968,181,0.9251000285148621
1678201323.9839277,182,0.9276001453399658
1678201329.670143,183,0.9269999265670776
1678201335.1172862,184,0.9294999241828918
1678201340.6377969,185,0.9148998856544495
1678201346.3383546,186,0.9179999828338623
1678201351.7686958,187,0.9362998008728027
1678201357.3794281,188,0.9216999411582947
1678201362.824161,189,0.9261998534202576
1678201368.0408714,190,0.9320999979972839
1678201373.589468,191,0.9394000172615051
1678201378.6268613,192,0.917199969291687
1678201384.8697631,193,0.9237000942230225
1678201390.6402962,194,0.9268999099731445
1678201396.124921,195,0.9326000213623047
1678201401.2585492,196,0.9181000590324402
1678201406.3393667,197,0.9179999232292175
1678201411.4852774,198,0.9336000084877014
1678201416.854186,199,0.9336001873016357


==> forward-forward-ssl/data/cl_rotation_mnist_ff.csv <==
Wall time,Step,Value
1678200289.8440506,0,0.7264999747276306
1678200296.186688,1,0.7101999521255493
1678200303.4076896,2,0.6862999796867371
1678200311.0546594,3,0.6967999935150146
1678200320.592004,4,0.6679999828338623
1678200330.5434768,5,0.6423999667167664
1678200343.109482,6,0.6311999559402466
1678200355.685638,7,0.6240000128746033
1678200368.317881,8,0.6134999990463257
1678200381.0588324,9,0.5945000052452087
1678200393.765758,10,0.5938000082969666
1678200406.4140918,11,0.590399980545044
1678200419.1105413,12,0.5853999853134155
1678200431.6799085,13,0.5924999713897705
1678200444.376748,14,0.5884000062942505
1678200456.918904,15,0.5807999968528748
1678200469.724667,16,0.5812999606132507
1678200482.4588327,17,0.5965999960899353
1678200495.1344516,18,0.5990999937057495
1678200507.662948,19,0.6119999885559082
1678200520.2698457,20,0.6150000095367432
1678200532.72851,21,0.6083999872207642
1678200545.2551253,22,0.6341999769210815
1678200557.8256218,23,0.6444000005722046
1678200570.2816305,24,0.6367999911308289
1678200582.90694,25,0.642300009727478
1678200595.4888887,26,0.6459999680519104
1678200608.1152332,27,0.6624999642372131
1678200620.7651484,28,0.6660000085830688
1678200634.505171,29,0.676800012588501
1678200647.9197795,30,0.6650999784469604
1678200661.2290494,31,0.6789999604225159
1678200674.5242202,32,0.6789000034332275
1678200687.3134632,33,0.7005999684333801
1678200699.996608,34,0.6865999698638916
1678200712.703559,35,0.7017999887466431
1678200725.5867167,36,0.701200008392334
1678200738.2067707,37,0.7075999975204468
1678200750.815187,38,0.7051999568939209
1678200763.5697858,39,0.7047999501228333
1678200776.4097915,40,0.6912999749183655
1678200789.0442975,41,0.7067999839782715
1678200801.9041631,42,0.711899995803833
1678200814.7220452,43,0.7087999582290649
1678200827.396369,44,0.712399959564209
1678200840.1787918,45,0.7105000019073486
1678200852.957537,46,0.7128999829292297
1678200865.5517797,47,0.717199981212616
1678200878.2532508,48,0.7049999833106995
1678200890.9466212,49,0.7163000106811523
1678200903.6301484,50,0.7252999544143677
1678200916.1843162,51,0.7202000021934509
1678200928.9734485,52,0.7325999736785889
1678200941.7643077,53,0.7157999873161316
1678200954.2914066,54,0.7193999886512756
1678200966.9084868,55,0.7215999960899353
1678200979.5342863,56,0.7250999808311462
1678200991.994635,57,0.7358999848365784
1678201004.4409578,58,0.7253999710083008
1678201017.0513177,59,0.7321000099182129
1678201029.564921,60,0.7113999724388123
1678201042.3133123,61,0.7264999747276306
1678201054.9594738,62,0.7325999736785889
1678201067.752999,63,0.7422999739646912
1678201080.0840724,64,0.7360999584197998
1678201092.781819,65,0.7343999743461609
1678201105.5977106,66,0.7301999926567078
1678201118.2338529,67,0.7410999536514282
1678201130.8893576,68,0.7295999526977539
1678201143.5470297,69,0.7342000007629395
1678201156.305492,70,0.7366999983787537
1678201168.732459,71,0.7303999662399292
1678201181.531792,72,0.73499995470047
1678201194.2417772,73,0.7382999658584595
1678201207.0419953,74,0.7444999814033508
1678201219.6881278,75,0.7439999580383301
1678201232.351017,76,0.7441999912261963
1678201245.1259334,77,0.7389000058174133
1678201257.688151,78,0.7439000010490417
1678201270.259484,79,0.7555999755859375
1678201283.1918838,80,0.7393999695777893
1678201296.314504,81,0.7409999966621399
1678201309.0026352,82,0.7375999689102173
1678201322.180039,83,0.7390999794006348
1678201335.0032153,84,0.7468000054359436
1678201347.7110982,85,0.7500999569892883
1678201360.3529713,86,0.7486000061035156
1678201372.4219809,87,0.7476999759674072
1678201384.368665,88,0.7459999918937683
1678201395.739773,89,0.753600001335144
1678201406.154703,90,0.745199978351593
1678201416.9307504,91,0.7559999823570251
1678201425.685428,92,0.7515999674797058
1678201435.3735754,93,0.7462999820709229
1678201444.8654292,94,0.7450000047683716
1678201454.4868662,95,0.7497999668121338
1678201464.1616702,96,0.7508999705314636
1678201473.0249667,97,0.7558000087738037
1678201482.847238,98,0.7538999915122986
1678201492.3173754,99,0.7563999891281128
1678201501.2230597,100,0.7579999566078186
1678201511.6974015,101,0.7476999759674072
1678201522.1933355,102,0.757599949836731
1678201531.750018,103,0.7454000115394592
1678201541.484632,104,0.7502999901771545
1678201551.2964177,105,0.7476999759674072
1678201560.9492047,106,0.7468000054359436
1678201570.060578,107,0.7565999627113342
1678201579.3150754,108,0.7483999729156494
1678201589.7442992,109,0.7513999938964844
1678201600.2572794,110,0.7599999904632568
1678201610.2347467,111,0.752299964427948
1678201619.5143626,112,0.7573999762535095
1678201628.9933074,113,0.7534999847412109
1678201638.6806264,114,0.7594999670982361
1678201648.505072,115,0.758899986743927
1678201656.0901568,116,0.7476999759674072
1678201662.738198,117,0.7558000087738037
1678201669.4847772,118,0.7516999840736389
1678201676.3517087,119,0.7576000094413757
1678201683.1110046,120,0.7461999654769897
1678201689.6858993,121,0.7486000061035156
1678201696.5026567,122,0.7487999796867371
1678201703.0016937,123,0.7590000033378601
1678201709.4701076,124,0.745199978351593
1678201715.9245892,125,0.7604999542236328
1678201722.6169002,126,0.7519999742507935
1678201729.072513,127,0.7500999569892883
1678201735.5659783,128,0.7518999576568604
1678201742.1795135,129,0.7490000128746033
1678201748.7278821,130,0.7486000061035156
1678201755.1686566,131,0.7437999844551086
1678201761.699884,132,0.7551999688148499
1678201768.3536346,133,0.7547000050544739
1678201774.900855,134,0.745199978351593
1678201781.4354634,135,0.7422999739646912
1678201788.095542,136,0.7477999925613403
1678201795.1830597,137,0.748699963092804
1678201801.9873376,138,0.7536999583244324
1678201810.153048,139,0.7554000020027161
1678201816.8541331,140,0.7516999840736389
1678201824.2646453,141,0.7443000078201294
1678201830.8642514,142,0.7466999888420105
1678201837.3079345,143,0.7584999799728394
1678201844.0594013,144,0.7372999787330627
1678201850.5244863,145,0.7537999749183655
1678201856.9742901,146,0.7412999868392944
1678201863.5683024,147,0.75
1678201870.1826491,148,0.7490999698638916
1678201876.7943132,149,0.7439000010490417
1678201883.3512022,150,0.7418000102043152
1678201890.079323,151,0.7457999587059021
1678201896.5962098,152,0.7440999746322632
1678201903.198756,153,0.745199978351593
1678201909.928697,154,0.7520999908447266
1678201916.6207106,155,0.7479000091552734
1678201923.206045,156,0.7427999973297119
1678201929.6666126,157,0.7524999976158142
1678201936.802493,158,0.7475000023841858
1678201943.4060824,159,0.7369999885559082
1678201949.8411176,160,0.7447999715805054
1678201956.3513465,161,0.7328000068664551
1678201963.5539806,162,0.7472999691963196
1678201970.4520707,163,0.7468999624252319
1678201976.9792247,164,0.7398999929428101
1678201984.8121214,165,0.7476999759674072
1678201991.6404839,166,0.742900013923645
1678201998.7129648,167,0.7402999997138977
1678202006.7079244,168,0.7402999997138977
1678202013.6631174,169,0.7461999654769897
1678202020.3486547,170,0.7412999868392944
1678202027.0157464,171,0.7443000078201294
1678202034.567974,172,0.7423999905586243
1678202041.7055185,173,0.7443999648094177
1678202050.563161,174,0.7351999878883362
1678202065.2876077,175,0.7396000027656555
1678202080.254266,176,0.7355999946594238
1678202091.3200724,177,0.7355999946594238
1678202098.8002064,178,0.7328000068664551
1678202106.1452265,179,0.7386999726295471
1678202116.9277434,180,0.7328999638557434
1678202133.500345,181,0.7337999939918518
1678202149.895678,182,0.7337999939918518
1678202166.6779246,183,0.725600004196167
1678202180.1315527,184,0.7372999787330627
1678202196.259321,185,0.7366999983787537
1678202213.400946,186,0.7303000092506409
1678202229.1935751,187,0.7379999756813049
1678202244.0092123,188,0.7333999872207642
1678202260.209623,189,0.7389999628067017
1678202278.343693,190,0.7348999977111816
1678202292.0780263,191,0.7295999526977539
1678202309.8142972,192,0.7342999577522278
1678202318.9382968,193,0.7358999848365784
1678202336.5616028,194,0.7399999499320984
1678202352.9841661,195,0.7337999939918518
1678202368.1073732,196,0.7257999777793884
1678202383.5195816,197,0.7335999608039856
1678202395.4065993,198,0.7261999845504761
1678202414.7655518,199,0.7264999747276306


==> forward-forward-ssl/data/classification_mnist_bp-ce.csv <==
Wall time,Step,Value
1678200294.172979,0,0.9614001512527466
1678200297.023343,1,0.9701001048088074
1678200300.0341303,2,0.9641999006271362
1678200303.0848002,3,0.9704000353813171
1678200306.0989373,4,0.9755999445915222
1678200309.1922452,5,0.9729999303817749
1678200311.891462,6,0.976099967956543
1678200316.3115742,7,0.9618000388145447
1678200320.5185728,8,0.9792000651359558
1678200325.0057518,9,0.9756001234054565
1678200328.9399056,10,0.9752002358436584
1678200332.6920717,11,0.979999840259552
1678200338.257921,12,0.9802001118659973
1678200343.5836642,13,0.972300112247467
1678200349.0123913,14,0.9804999828338623
1678200354.5123389,15,0.9785001277923584
1678200359.9161074,16,0.9769999980926514
1678200365.4155223,17,0.9823998808860779
1678200370.5456173,18,0.9761000871658325
1678200376.1339288,19,0.9759999513626099
1678200381.5719006,20,0.9800999164581299
1678200387.034189,21,0.981200098991394
1678200392.5761452,22,0.9759001731872559
1678200398.0379949,23,0.9770001173019409
1678200403.5859797,24,0.9831000566482544
1678200408.9737303,25,0.9833000898361206
1678200414.5914514,26,0.9848999381065369
1678200419.853802,27,0.9798001050949097
1678200425.3522534,28,0.9776999354362488
1678200430.8172657,29,0.9826999306678772
1678200436.2783706,30,0.9816999435424805
1678200441.6975474,31,0.9803999662399292
1678200447.0946224,32,0.9850000739097595
1678200452.6823666,33,0.9852998852729797
1678200457.7981026,34,0.981200098991394
1678200463.3739617,35,0.9828001260757446
1678200468.9411545,36,0.983199954032898
1678200474.3949685,37,0.9821999669075012
1678200479.9481819,38,0.9846000671386719
1678200485.3449612,39,0.9842000603675842
1678200490.9578664,40,0.9816001057624817
1678200496.2240093,41,0.9836999773979187
1678200501.8241847,42,0.9792999029159546
1678200507.2907612,43,0.9836999773979187
1678200512.6064904,44,0.9844998717308044
1678200518.1868665,45,0.986099898815155
1678200523.5668576,46,0.9862999320030212
1678200529.0500402,47,0.9863998889923096
1678200534.4525888,48,0.9864999055862427
1678200540.080493,49,0.986599862575531
1678200545.4137943,50,0.9866998791694641
1678200550.9130158,51,0.9866998791694641
1678200556.5317264,52,0.9867998957633972
1678200561.8900046,53,0.9868998527526855
1678200567.3929958,54,0.9868998527526855
1678200572.8133085,55,0.9868998527526855
1678200578.4437392,56,0.9868998527526855
1678200583.7435,57,0.9868998527526855
1678200589.3552878,58,0.9868998527526855
1678200594.9036753,59,0.9866998791694641
1678200600.1981304,60,0.9866998791694641
1678200605.773759,61,0.9866998791694641
1678200611.1486037,62,0.9868999123573303
1678200616.6865475,63,0.9868999123573303
1678200621.8646183,64,0.9869999289512634
1678200627.4540398,65,0.9869999289512634
1678200634.1272428,66,0.9869999289512634
1678200639.7120998,67,0.9870999455451965
1678200645.8519385,68,0.9871999621391296
1678200651.6698804,69,0.9871999621391296
1678200657.4608257,70,0.9871999621391296
1678200662.8188288,71,0.987299919128418
1678200669.110491,72,0.987299919128418
1678200674.4801176,73,0.9871999025344849
1678200680.030793,74,0.987299919128418
1678200685.6681564,75,0.987299919128418
1678200690.922942,76,0.987299919128418
1678200696.4099157,77,0.987299919128418
1678200701.8039973,78,0.987299919128418
1678200707.4506097,79,0.987299919128418
1678200712.7645893,80,0.9873999357223511
1678200718.3682818,81,0.9873999357223511
1678200723.9584408,82,0.9873999357223511
1678200729.2256985,83,0.9873999357223511
1678200734.7966585,84,0.9873999357223511
1678200740.0965326,85,0.9873999357223511
1678200745.6319404,86,0.9873999357223511
1678200750.924507,87,0.9874999523162842
1678200756.5053337,88,0.9874999523162842
1678200762.1154103,89,0.9874999523162842
1678200767.3321927,90,0.9874999523162842
1678200773.0369756,91,0.9874999523162842
1678200778.3773885,92,0.9874999523162842
1678200783.8400395,93,0.9874999523162842
1678200789.2649415,94,0.9874999523162842
1678200794.9422731,95,0.9874999523162842
1678200800.4847074,96,0.9874999523162842
1678200805.846702,97,0.9873000383377075
1678200811.404972,98,0.9874000549316406
1678200816.7347481,99,0.9873000383377075
1678200822.146131,100,0.9874000549316406
1678200827.520176,101,0.9873000383377075
1678200833.1312609,102,0.9873000383377075
1678200838.55178,103,0.9873000383377075
1678200843.9064293,104,0.9874000549316406
1678200849.5195599,105,0.9873000383377075
1678200854.7936978,106,0.9873000383377075
1678200860.3286946,107,0.9874000549316406
1678200865.663261,108,0.9874000549316406
1678200871.2439575,109,0.9874000549316406
1678200876.702798,110,0.9874000549316406
1678200882.0630622,111,0.9874000549316406
1678200887.6515985,112,0.9874000549316406
1678200892.8266616,113,0.9874000549316406
1678200898.380727,114,0.9873000383377075
1678200903.6713684,115,0.9873000383377075
1678200909.108941,116,0.9873000383377075
1678200914.7175598,117,0.9873000383377075
1678200920.1761954,118,0.9873000383377075
1678200925.6980524,119,0.9873000383377075
1678200931.0265925,120,0.9873000383377075
1678200936.7145376,121,0.9873999357223511
1678200942.1967885,122,0.987299919128418
1678200947.6125858,123,0.987299919128418
1678200953.12322,124,0.9873999357223511
1678200958.5322328,125,0.9873999357223511
1678200963.9613876,126,0.9873999357223511
1678200969.3878696,127,0.9873999357223511
1678200974.9908643,128,0.9873000383377075
1678200980.280291,129,0.9873000383377075
1678200985.8699937,130,0.9873000383377075
1678200991.3890543,131,0.9873000383377075
1678200996.921018,132,0.9873000383377075
1678201002.4495723,133,0.9873000383377075
1678201007.8362827,134,0.9873000383377075
1678201013.4734447,135,0.9873000383377075
1678201018.7755,136,0.9873000383377075
1678201024.3199222,137,0.9871999621391296
1678201029.7431967,138,0.9871999621391296
1678201035.2049158,139,0.9873000383377075
1678201040.8077855,140,0.9871999621391296
1678201046.4955728,141,0.9871999621391296
1678201051.964236,142,0.9870999455451965
1678201057.3783205,143,0.9870999455451965
1678201063.0130434,144,0.9870999455451965
1678201068.419769,145,0.9870999455451965
1678201073.9585168,146,0.9871999621391296
1678201079.496823,147,0.9871999621391296
1678201085.169284,148,0.987299919128418
1678201090.5919256,149,0.9873999357223511
1678201096.020987,150,0.9873999357223511
1678201101.6507883,151,0.9873999357223511
1678201106.9569352,152,0.9875999093055725
1678201112.5971751,153,0.9875999093055725
1678201118.1005285,154,0.9875999093055725
1678201123.558372,155,0.9875999093055725
1678201129.1624808,156,0.9875999093055725
1678201134.463947,157,0.9875999093055725
1678201139.9965494,158,0.9875999093055725
1678201145.2958298,159,0.9875999093055725
1678201150.9278622,160,0.9874998927116394
1678201156.371517,161,0.9874998927116394
1678201161.8091817,162,0.9874998927116394
1678201167.3784363,163,0.9874998927116394
1678201172.6831875,164,0.9874998927116394
1678201178.1418083,165,0.9875999093055725
1678201183.4774163,166,0.9875999093055725
1678201189.0630121,167,0.9875999093055725
1678201194.3589525,168,0.9875999093055725
1678201199.9563096,169,0.9875999093055725
1678201205.6566687,170,0.9875999093055725
1678201211.0240548,171,0.9875999093055725
1678201216.4795973,172,0.9875999093055725
1678201221.8508792,173,0.9876999258995056
1678201227.456127,174,0.9876999258995056
1678201232.6301444,175,0.9876999258995056
1678201238.16846,176,0.9875999093055725
1678201243.7395122,177,0.9876999258995056
1678201248.9174614,178,0.9875999093055725
1678201254.4091733,179,0.9875999093055725
1678201259.7173905,180,0.9875999093055725
1678201265.2267702,181,0.9875999093055725
1678201270.4653358,182,0.987299919128418
1678201275.9979048,183,0.9870998859405518
1678201281.54997,184,0.9870998859405518
1678201287.386388,185,0.9870998859405518
1678201293.0203593,186,0.9869998693466187
1678201298.3634,187,0.9869998693466187
1678201303.7198505,188,0.9870998859405518
1678201309.1505,189,0.9868999123573303
1678201314.8440847,190,0.9867998957633972
1678201320.6600053,191,0.9869999289512634
1678201326.0609958,192,0.9871999025344849
1678201331.7432745,193,0.9870998859405518
1678201337.119925,194,0.9869999289512634
1678201342.5858164,195,0.9870999455451965
1678201347.9524748,196,0.9876999258995056
1678201353.5166025,197,0.9876000285148621
1678201358.956353,198,0.9868999123573303
1678201364.3898566,199,0.9869999289512634


==> forward-forward-ssl/data/classification_mnist_ff.csv <==
Wall time,Step,Value
1678200349.076462,0,0.9212999939918518
1678200367.1248996,1,0.9364999532699585
1678200384.9296424,2,0.9472000002861023
1678200402.9812548,3,0.9535999894142151
1678200420.8140478,4,0.9580000042915344
1678200438.8720956,5,0.960599958896637
1678200456.78628,6,0.9606999754905701
1678200474.752019,7,0.9623000025749207
1678200492.8556716,8,0.9639999866485596
1678200510.6313224,9,0.9634000062942505
1678200528.5524247,10,0.9646999835968018
1678200545.7590032,11,0.9659000039100647
1678200563.8303607,12,0.9657999873161316
1678200581.8607113,13,0.9660999774932861
1678200599.7746742,14,0.9657999873161316
1678200617.6918821,15,0.9652000069618225
1678200636.979316,16,0.9677000045776367
1678200656.4108958,17,0.9681999683380127
1678200674.806408,18,0.9674999713897705
1678200692.8877115,19,0.9698999524116516
1678200711.1623814,20,0.9681000113487244
1678200729.1001644,21,0.9710999727249146
1678200747.2051654,22,0.9726999998092651
1678200764.9736435,23,0.9716999530792236
1678200783.2591581,24,0.97079998254776
1678200801.271597,25,0.9731999635696411
1678200819.395068,26,0.9726999998092651
1678200837.261496,27,0.973800003528595
1678200855.042579,28,0.975600004196167
1678200873.078648,29,0.9732999801635742
1678200890.9758518,30,0.9758999943733215
1678200908.7787664,31,0.9749999642372131
1678200926.893917,32,0.97489994764328
1678200944.9051678,33,0.9734999537467957
1678200962.8880944,34,0.9756999611854553
1678200980.3456004,35,0.9752999544143677
1678200998.3032408,36,0.976099967956543
1678201016.2268038,37,0.9769999980926514
1678201034.058644,38,0.976099967956543
1678201051.8848276,39,0.977899968624115
1678201069.5293996,40,0.9757999777793884
1678201087.5976357,41,0.979699969291687
1678201105.5972917,42,0.9767999649047852
1678201123.5219975,43,0.9794999957084656
1678201141.3705602,44,0.9787999987602234
1678201159.3553271,45,0.9783999919891357
1678201177.4426446,46,0.977899968624115
1678201195.0451398,47,0.9797999858856201
1678201213.2289596,48,0.9782999753952026
1678201231.3405886,49,0.9782999753952026
1678201249.0705414,50,0.9776999950408936
1678201267.0931263,51,0.9785999655723572
1678201284.9493978,52,0.9788999557495117
1678201303.4939177,53,0.9793999791145325
1678201322.0862966,54,0.9775999784469604
1678201340.1824198,55,0.9787999987602234
1678201358.2372391,56,0.9793999791145325
1678201374.7057154,57,0.9799999594688416
1678201391.5371907,58,0.9799999594688416
1678201405.9555347,59,0.9807999730110168
1678201419.8524792,60,0.9784999489784241
1678201432.6291523,61,0.9812999963760376
1678201445.5773282,62,0.9807999730110168
1678201459.0332897,63,0.979699969291687
1678201471.9916582,64,0.9806999564170837
1678201485.3488555,65,0.98089998960495
1678201498.1992614,66,0.9803999662399292
1678201511.7570734,67,0.9810999631881714
1678201525.895187,68,0.9811999797821045
1678201538.7014985,69,0.9813999533653259
1678201551.5503976,70,0.9806999564170837
1678201564.7923484,71,0.9793999791145325
1678201577.3387122,72,0.981499969959259
1678201591.1980386,73,0.9813999533653259
1678201603.358963,74,0.9803999662399292
1678201614.1546662,75,0.9812999963760376
1678201626.5701814,76,0.9803999662399292
1678201638.6527395,77,0.9811999797821045
1678201650.938328,78,0.9810999631881714
1678201660.8128407,79,0.9807999730110168
1678201669.785689,80,0.9817999601364136
1678201679.379846,81,0.9813999533653259
1678201688.8228226,82,0.9789999723434448
1678201697.819706,83,0.9820999503135681
1678201706.9528267,84,0.981499969959259
1678201715.8701627,85,0.9799999594688416
1678201724.9362555,86,0.9799999594688416
1678201734.0517888,87,0.9815999865531921
1678201742.817163,88,0.9824000000953674
1678201751.9450881,89,0.9827999472618103
1678201761.0698164,90,0.9807999730110168
1678201769.9871194,91,0.9822999835014343
1678201779.2615998,92,0.9812999963760376
1678201788.1927075,93,0.9825999736785889
1678201798.031457,94,0.9805999994277954
1678201808.479126,95,0.981499969959259
1678201818.2609217,96,0.9815999865531921
1678201828.1588461,97,0.9807999730110168
1678201837.163734,98,0.9811999797821045
1678201846.1916068,99,0.981499969959259
1678201855.4633672,100,0.9829999804496765
1678201864.3787563,101,0.9812999963760376
1678201873.7175486,102,0.9824000000953674
1678201882.8109038,103,0.9818999767303467
1678201891.8207257,104,0.9825999736785889
1678201901.1974998,105,0.9812999963760376
1678201910.1223485,106,0.981499969959259
1678201919.3965015,107,0.981499969959259
1678201928.5845828,108,0.9811999797821045
1678201937.9241247,109,0.9821999669075012
1678201947.2251,110,0.9807999730110168
1678201956.16548,111,0.9817999601364136
1678201965.7998266,112,0.981499969959259
1678201975.6342413,113,0.9804999828338623
1678201985.7794833,114,0.9822999835014343
1678201995.217413,115,0.9817999601364136
1678202006.4027185,116,0.9813999533653259
1678202015.7891262,117,0.9817000031471252
1678202025.1331496,118,0.9806999564170837
1678202034.7232282,119,0.9809999465942383
1678202044.38888,120,0.9820999503135681
1678202062.3469741,121,0.9819999933242798
1678202082.7804794,122,0.981499969959259
1678202095.623409,123,0.9825999736785889
1678202105.418854,124,0.9817000031471252
1678202122.831976,125,0.9820999503135681
1678202144.7572272,126,0.9817999601364136
1678202168.7173967,127,0.9824000000953674
1678202186.6431675,128,0.9812999963760376
1678202212.1122658,129,0.9809999465942383
1678202235.1113243,130,0.9809999465942383
1678202256.153789,131,0.98089998960495
1678202281.567957,132,0.9818999767303467
1678202302.8373806,133,0.9828999638557434
1678202318.8515315,134,0.9819999933242798
1678202344.0224485,135,0.9810999631881714
1678202365.9081657,136,0.9817999601364136
1678202386.5295026,137,0.9822999835014343
1678202409.1353805,138,0.9810000061988831
1678202426.7593832,139,0.9813999533653259
1678202444.1881878,140,0.9817000031471252
1678202459.57174,141,0.9817999601364136
1678202481.1665003,142,0.9813999533653259
1678202490.3614626,143,0.9799999594688416
1678202508.3571095,144,0.98089998960495
1678202525.653844,145,0.9817999601364136
1678202544.9728696,146,0.9812999963760376
1678202558.5251997,147,0.9822999835014343
1678202582.6040647,148,0.9817000031471252
1678202603.2741675,149,0.9820999503135681
1678202618.8401694,150,0.9821999669075012
1678202630.4180577,151,0.98089998960495
1678202650.6841357,152,0.9817000031471252
1678202669.032275,153,0.9824000000953674
1678202683.1517901,154,0.982699990272522
1678202703.2340434,155,0.9822999835014343
1678202718.9252648,156,0.9819999933242798
1678202737.017575,157,0.9813999533653259
1678202749.0173879,158,0.9824000000953674
1678202769.3474562,159,0.9819999933242798
1678202782.7597814,160,0.9815999865531921
1678202799.8732312,161,0.9817999601364136
1678202812.7353234,162,0.9817000031471252
1678202831.5282865,163,0.9824999570846558
1678202848.5227952,164,0.9818999767303467
1678202866.0172303,165,0.9820999503135681
1678202885.5473278,166,0.9803999662399292
1678202896.9585688,167,0.9815999865531921
1678202914.3196824,168,0.9820999503135681
1678202932.5568118,169,0.9821999669075012
1678202952.2265308,170,0.9805999994277954
1678202965.942467,171,0.9810999631881714
1678202984.01045,172,0.9817999601364136
1678203004.6219003,173,0.9817000031471252
1678203020.0876567,174,0.9806999564170837
1678203036.6331358,175,0.9815999865531921
1678203052.1591163,176,0.9813999533653259
1678203069.323232,177,0.9827999472618103
1678203083.1305382,178,0.981499969959259
1678203104.2133312,179,0.983299970626831
1678203120.2098958,180,0.9819999933242798
1678203133.7851493,181,0.983299970626831
1678203151.2237864,182,0.9835999608039856
1678203170.5870476,183,0.9820999503135681
1678203188.349344,184,0.9829999804496765
1678203197.5249233,185,0.982699990272522
1678203218.2331789,186,0.9833999872207642
1678203235.3554327,187,0.982699990272522
1678203252.009635,188,0.983199954032898
1678203267.099825,189,0.9821999669075012
1678203286.5278454,190,0.9828999638557434
1678203303.4529078,191,0.9825999736785889
1678203318.0333326,192,0.9812999963760376
1678203337.784709,193,0.9804999828338623
1678203350.258726,194,0.9817999601364136
1678203367.1659062,195,0.9818999767303467
1678203379.9873164,196,0.983299970626831
1678203398.5411568,197,0.9815999865531921
1678203411.3216481,198,0.9817000031471252
1678203428.6938097,199,0.9815999865531921

